Energy-Aware Adaptive Offloading of Soft Real-Time Jobs in Mobile Edge Clouds

We present a model for measuring the impact of offloading soft real-time jobs over multi-tier cloud infrastructures. The jobs originate in mobile devices and offloading strategies may choose to execute them locally, in neighbouring devices, in cloudlets or in infrastructure cloud servers. Within this specification, we put forward several such offloading strategies characterised by their differential use of the cloud tiers with the goal of optimizing execution time and/or energy consumption. We implement an instance of the model using Jay, a software framework for adaptive computation offloading in hybrid edge clouds. The framework is modular and allows the model and the offloading strategies to be seamlessly implemented while providing the tools to make informed runtime offloading decisions based on system feedback, namely through a built-in system profiler that gathers runtime information such as workload, energy consumption and available bandwidth for every participating device or server. The results show that offloading strategies sensitive to runtime conditions can effectively and dynamically adjust their offloading decisions to produce significant gains in terms of their target optimization functions, namely, execution time, energy consumption and fulfillment of job deadlines.

==> results/bw/fig_10_values.txt <==
========================== ENERGY ========================== 
HYBRID	Lambda=12	d=12	32.32010373790284 [+-] 0.6046470482067442
TMIN	Lambda=12	d=12	51.956956407970225 [+-] 2.7025657858236434

SERVER	Lambda=12	d=12	60.174204647864485 [+-] 1.5434579014883978

HYBRID	Lambda=12	d=9	32.39945478011347 [+-] 0.6142512420300971
TMIN	Lambda=12	d=9	50.820704097060904 [+-] 2.2451950074469034

SERVER	Lambda=12	d=9	60.174204647864485 [+-] 1.5434579014883978

HYBRID	Lambda=12	d=6	34.66586168198659 [+-] 1.426008225403456
TMIN	Lambda=12	d=6	52.746196751155765 [+-] 1.8596842155704996

SERVER	Lambda=12	d=6	60.174204647864485 [+-] 1.5434579014883978

HYBRID	Lambda=12	d=3	49.861432073270194 [+-] 1.5139303472806502
TMIN	Lambda=12	d=3	51.88316672097147 [+-] 3.106840179452166

SERVER	Lambda=12	d=3	60.174204647864485 [+-] 1.5434579014883978

HYBRID	Lambda=9	d=9	24.67301001284396 [+-] 0.821075343238753
TMIN	Lambda=9	d=9	43.14566500022654 [+-] 1.2530454591762992

SERVER	Lambda=9	d=9	52.3470315441514 [+-] 0.7925743497111003
HYBRID	Lambda=9	d=6	29.533237850398866 [+-] 1.95441397805419
TMIN	Lambda=9	d=6	41.12740757283936 [+-] 1.0748899519170934
SERVER	Lambda=9	d=6	52.3470315441514 [+-] 0.7925743497111003
HYBRID	Lambda=9	d=3	42.946032815845356 [+-] 1.1766640720001298
TMIN	Lambda=9	d=3	42.51631863804721 [+-] 1.7966137596483989
SERVER	Lambda=9	d=3	52.3470315441514 [+-] 0.7925743497111003
HYBRID	Lambda=6	d=6	25.4804686100316 [+-] 1.0651569355515296
TMIN	Lambda=6	d=6	33.48517406107068 [+-] 0.6522370884655512
SERVER	Lambda=6	d=6	47.793354873845885 [+-] 0.6043069161925395
HYBRID	Lambda=6	d=3	32.35205969228532 [+-] 2.1526678179402103
TMIN	Lambda=6	d=3	34.55952855610529 [+-] 1.133034803283263
SERVER	Lambda=6	d=3	47.793354873845885 [+-] 0.6043069161925395
HYBRID	Lambda=3	d=3	22.490682059021342 [+-] 0.23357289847528118
TMIN	Lambda=3	d=3	23.621095322544136 [+-] 1.51723844113987
SERVER	Lambda=3	d=3	46.87564936765519 [+-] 0.698277161331668



========================== TIME ========================== 
HYBRID	Lambda=12	d=12	5.482456666666667 [+-] 0.11767940819532682
TMIN	Lambda=12	d=12	2.557196 [+-] 0.045618623580268816
SERVER	Lambda=12	d=12	3.0599833333333333 [+-] 0.08164149452793956
HYBRID	Lambda=12	d=9	4.939187333333334 [+-] 0.3284543420635804
TMIN	Lambda=12	d=9	2.5552633333333334 [+-] 0.0457711724775328
SERVER	Lambda=12	d=9	3.0599833333333333 [+-] 0.08164149452793956
HYBRID	Lambda=12	d=6	3.722701333333333 [+-] 0.08779809433422663
TMIN	Lambda=12	d=6	2.5259846666666665 [+-] 0.045504925621677225
SERVER	Lambda=12	d=6	3.0599833333333333 [+-] 0.08164149452793956
HYBRID	Lambda=12	d=3	2.568662 [+-] 0.0411923970090825
TMIN	Lambda=12	d=3	2.5294779999999997 [+-] 0.046628539518622704
SERVER	Lambda=12	d=3	3.0599833333333333 [+-] 0.08164149452793956
HYBRID	Lambda=9	d=9	4.885429277942631 [+-] 0.1175073362053893
TMIN	Lambda=9	d=9	2.6775351137487635 [+-] 0.041590268609318755
SERVER	Lambda=9	d=9	4.660581602373887 [+-] 0.12249809692828435
HYBRID	Lambda=9	d=6	3.676142927794263 [+-] 0.09929264917014817
TMIN	Lambda=9	d=6	2.676784866468843 [+-] 0.04049832714280112
SERVER	Lambda=9	d=6	4.660581602373887 [+-] 0.12249809692828435
HYBRID	Lambda=9	d=3	2.6623219584569737 [+-] 0.03676059475107902
TMIN	Lambda=9	d=3	2.7016923837784375 [+-] 0.04376606742890354
SERVER	Lambda=9	d=3	4.660581602373887 [+-] 0.12249809692828435
HYBRID	Lambda=6	d=6	3.7107017026850024 [+-] 0.055909208632140536
TMIN	Lambda=6	d=6	3.0257459070072037 [+-] 0.042588269828284286
SERVER	Lambda=6	d=6	22.13501047806156 [+-] 0.29142609499970634
HYBRID	Lambda=6	d=3	3.0739263261296657 [+-] 0.045407254012151455
TMIN	Lambda=6	d=3	3.0688392272429597 [+-] 0.05768523585774093
SERVER	Lambda=6	d=3	22.13501047806156 [+-] 0.29142609499970634
HYBRID	Lambda=3	d=3	4.82740808080808 [+-] 0.04891665561718898
TMIN	Lambda=3	d=3	6.0680440635947805 [+-] 0.240996729819949
SERVER	Lambda=3	d=3	26.51404646464647 [+-] 0.1279958679692342



========================== QoS ========================== 
HYBRID	Lambda=12	d=12	98.33333333333333 [+-] 0.621182242001313
TMIN	Lambda=12	d=12	100.0 [+-] 0.0
SERVER	Lambda=12	d=12	100.0 [+-] 0.0
HYBRID	Lambda=12	d=9	97.33333333333333 [+-] 1.8626303026753441
TMIN	Lambda=12	d=9	100.0 [+-] 0.0
SERVER	Lambda=12	d=9	100.0 [+-] 0.0
HYBRID	Lambda=12	d=6	93.19999999999999 [+-] 1.127071012255511
TMIN	Lambda=12	d=6	99.33333333333333 [+-] 0.43729430720180745
SERVER	Lambda=12	d=6	93.06666666666666 [+-] 0.3305634247429327

HYBRID	Lambda=12	d=3	65.33333333333333 [+-] 0.942250733321256
TMIN	Lambda=12	d=3	66.33333333333333 [+-] 1.7106856844876908
SERVER	Lambda=12	d=3	61.333333333333336 [+-] 0.6293740099848769

HYBRID	Lambda=9	d=9	95.79624134520277 [+-] 1.0449078313469924
TMIN	Lambda=9	d=9	100.0 [+-] 0.0
SERVER	Lambda=9	d=9	91.19683481701286 [+-] 0.3574739295013655
HYBRID	Lambda=9	d=6	93.27398615232443 [+-] 1.4533595661888423
TMIN	Lambda=9	d=6	99.0108803165183 [+-] 0.1938674579624158
SERVER	Lambda=9	d=6	69.43620178041543 [+-] 0.4505072616359933
HYBRID	Lambda=9	d=3	61.62215628090999 [+-] 0.8582878238874408
TMIN	Lambda=9	d=3	59.29772502472799 [+-] 0.9664249027894939
SERVER	Lambda=9	d=3	36.15232443125618 [+-] 0.7109941999792052
HYBRID	Lambda=6	d=6	90.66797642436148 [+-] 1.0127137630188803
TMIN	Lambda=6	d=6	97.5442043222004 [+-] 1.5070248703805775
SERVER	Lambda=6	d=6	4.81335952848723 [+-] 0.2166902967362338
HYBRID	Lambda=6	d=3	49.08316961362147 [+-] 3.518577155490219
TMIN	Lambda=6	d=3	47.47871643745907 [+-] 1.4869394785512082
SERVER	Lambda=6	d=3	1.14603798297315 [+-] 0.1545613973440269
HYBRID	Lambda=3	d=3	11.380471380471382 [+-] 0.9476412403761411
TMIN	Lambda=3	d=3	14.082163627618172 [+-] 4.893016412608502
SERVER	Lambda=3	d=3	0.10101010101010101 [+-] 0.0


==> results/bw/fig_6_values.txt <==
========================== ENERGY ========================== 
HYBRID	Lambda=12	d=12	9.443971601101762 [+-] 0.250983903646033
TMIN	Lambda=12	d=12	10.602283602106288 [+-] 0.5079686428526324
LOCAL	Lambda=12	d=12	12.019189587836605 [+-] 0.2764496262118794
HYBRID	Lambda=12	d=9	9.480330601462772 [+-] 0.3450869652983907
TMIN	Lambda=12	d=9	10.799245433074462 [+-] 0.4305617605147866
LOCAL	Lambda=12	d=9	12.019189587836605 [+-] 0.2764496262118794
HYBRID	Lambda=12	d=6	10.692561144763843 [+-] 0.18448034203781213
TMIN	Lambda=12	d=6	10.767730026129467 [+-] 0.2341329766243464
LOCAL	Lambda=12	d=6	12.019189587836605 [+-] 0.2764496262118794
HYBRID	Lambda=12	d=3	10.55363963210267 [+-] 0.45548839647620903
TMIN	Lambda=12	d=3	10.830442647516964 [+-] 0.1293023953200854
LOCAL	Lambda=12	d=3	12.019189587836605 [+-] 0.2764496262118794
HYBRID	Lambda=9	d=9	8.48423847869492 [+-] 0.5738790844715068
TMIN	Lambda=9	d=9	9.41024190298517 [+-] 0.5832073305581337
LOCAL	Lambda=9	d=9	10.383969015866024 [+-] 0.2836903985733988
HYBRID	Lambda=9	d=6	9.501358902876163 [+-] 0.2644123721865772
TMIN	Lambda=9	d=6	9.235692451797833 [+-] 0.5778104512562828
LOCAL	Lambda=9	d=6	10.383969015866024 [+-] 0.2836903985733988
HYBRID	Lambda=9	d=3	9.624796633252911 [+-] 0.3666273690146796
TMIN	Lambda=9	d=3	9.625665992302428 [+-] 0.4923427802633428
LOCAL	Lambda=9	d=3	10.383969015866024 [+-] 0.2836903985733988
HYBRID	Lambda=6	d=6	7.438795836998624 [+-] 0.10919023048350107
TMIN	Lambda=6	d=6	7.179065111190927 [+-] 0.28336857281669825
LOCAL	Lambda=6	d=6	8.667962658905404 [+-] 0.17930954684327965
HYBRID	Lambda=6	d=3	7.303057196171863 [+-] 0.16048882081935764
TMIN	Lambda=6	d=3	7.377932494606899 [+-] 0.28111902585271
LOCAL	Lambda=6	d=3	8.667962658905404 [+-] 0.17930954684327965
HYBRID	Lambda=3	d=3	6.562710731974875 [+-] 0.14432301155641855
TMIN	Lambda=3	d=3	6.563242912720851 [+-] 0.08320871328712376
LOCAL	Lambda=3	d=3	8.340903227053122 [+-] 0.0903319684143333



========================== TIME ========================== 
HYBRID	Lambda=12	d=12	5.274066 [+-] 0.13537050851963728
TMIN	Lambda=12	d=12	3.814906666666666 [+-] 0.061551429019738
LOCAL	Lambda=12	d=12	5.377770666666666 [+-] 0.21284934115886453

HYBRID	Lambda=12	d=9	4.461302 [+-] 0.0860166447408541
TMIN	Lambda=12	d=9	3.9410380000000003 [+-] 0.12677585499943636
LOCAL	Lambda=12	d=9	5.377770666666666 [+-] 0.21284934115886453

HYBRID	Lambda=12	d=6	4.019862666666667 [+-] 0.08250490800300374
TMIN	Lambda=12	d=6	3.8691273333333336 [+-] 0.07331088453834403
LOCAL	Lambda=12	d=6	5.377770666666666 [+-] 0.21284934115886453
HYBRID	Lambda=12	d=3	3.781336 [+-] 0.05848420388815176
TMIN	Lambda=12	d=3	3.8212553333333332 [+-] 0.05922426349379624
LOCAL	Lambda=12	d=3	5.377770666666666 [+-] 0.21284934115886453
HYBRID	Lambda=9	d=9	4.937459446092977 [+-] 0.08683253742035328
TMIN	Lambda=9	d=9	3.9889703264094956 [+-] 0.06341907350708494
LOCAL	Lambda=9	d=9	7.54676458951533 [+-] 0.40349846006382317
HYBRID	Lambda=9	d=6	4.102707715133531 [+-] 0.06639993232412411
TMIN	Lambda=9	d=6	4.00027546983185 [+-] 0.05967577243073142
LOCAL	Lambda=9	d=6	7.54676458951533 [+-] 0.40349846006382317
HYBRID	Lambda=9	d=3	3.9274807121661723 [+-] 0.057322368923291754
TMIN	Lambda=9	d=3	3.9946627101879333 [+-] 0.05965483725808199
LOCAL	Lambda=9	d=3	7.54676458951533 [+-] 0.40349846006382317
HYBRID	Lambda=6	d=6	4.832924361493124 [+-] 0.07576821519204457
TMIN	Lambda=6	d=6	4.638010805500983 [+-] 0.06487782097694701
LOCAL	Lambda=6	d=6	16.484357891290113 [+-] 0.9992798209968192
HYBRID	Lambda=6	d=3	4.448560903732809 [+-] 0.05668786642421195
TMIN	Lambda=6	d=3	4.581215127701375 [+-] 0.065375393554675
LOCAL	Lambda=6	d=3	16.484357891290113 [+-] 0.9992798209968192
HYBRID	Lambda=3	d=3	45.26209124579125 [+-] 0.6074885335558406
TMIN	Lambda=3	d=3	45.92299141414142 [+-] 0.612855567763053
LOCAL	Lambda=3	d=3	42.56524377104377 [+-] 0.8799130028186101



========================== QoS ========================== 
HYBRID	Lambda=12	d=12	98.93333333333334 [+-] 0.8264085618573341
TMIN	Lambda=12	d=12	99.93333333333334 [+-] 0.13066666666666854
LOCAL	Lambda=12	d=12	92.8 [+-] 0.0
HYBRID	Lambda=12	d=9	97.40000000000002 [+-] 0.7228122854517641
TMIN	Lambda=12	d=9	99.2 [+-] 0.5725526467787316
LOCAL	Lambda=12	d=9	90.2 [+-] 0.26778698001708134
HYBRID	Lambda=12	d=6	90.73333333333333 [+-] 0.8919854508031194
TMIN	Lambda=12	d=6	92.39999999999999 [+-] 1.5810126712543011
LOCAL	Lambda=12	d=6	80.26666666666667 [+-] 0.6611268494858705
HYBRID	Lambda=12	d=3	15.200000000000001 [+-] 0.9916902742288036
TMIN	Lambda=12	d=3	15.799999999999997 [+-] 0.9221031034181228
LOCAL	Lambda=12	d=3	24.533333333333335 [+-] 0.6293740099848772
HYBRID	Lambda=9	d=9	95.84569732937685 [+-] 0.5414423439324868
TMIN	Lambda=9	d=9	99.15924826904056 [+-] 0.43566292686763963
LOCAL	Lambda=9	d=9	83.13550939663699 [+-] 0.0969337289812079
HYBRID	Lambda=9	d=6	89.02077151335311 [+-] 1.123762548863751
TMIN	Lambda=9	d=6	89.46587537091989 [+-] 0.6673660213055298
LOCAL	Lambda=9	d=6	73.68941641938675 [+-] 0.3574739295013665
HYBRID	Lambda=9	d=3	16.12265084075173 [+-] 0.6130627313481719
TMIN	Lambda=9	d=3	16.172106824925816 [+-] 1.2360475858919229
LOCAL	Lambda=9	d=3	25.96439169139466 [+-] 0.39015073316613547
HYBRID	Lambda=6	d=6	74.23051735428946 [+-] 1.6797023289766013
TMIN	Lambda=6	d=6	77.60314341846758 [+-] 1.3740715355338498
LOCAL	Lambda=6	d=6	56.8762278978389 [+-] 0.2941011251510628
HYBRID	Lambda=6	d=3	11.656843483955468 [+-] 1.158055135273573
TMIN	Lambda=6	d=3	11.787819253438114 [+-] 1.0891389321223053
LOCAL	Lambda=6	d=3	20.268500327439423 [+-] 0.27076781463699323
HYBRID	Lambda=3	d=3	0.03367003367003367 [+-] 0.065993265993266
TMIN	Lambda=3	d=3	0.08417508417508418 [+-] 0.06084278497068707
LOCAL	Lambda=3	d=3	6.616161616161616 [+-] 0.2271740900807721

